Improving Time and Memory Efficiency of Genetic Algorithms by Storing Populations as Minimum Spanning Trees of Patches

In many applications of evolutionary algorithms the computational cost of applying operators and storing populations is comparable to the cost of fitness evaluation. Furthermore, by knowing what exactly has changed in an individual by an operator, it is possible to recompute fitness value much more efficiently than from scratch. The associated time and memory improvements have been available for simple evolutionary algorithms, few specific genetic algorithms and in the context of gray-box optimization, but not for all algorithms, and the main reason is that it is difficult to achieve in algorithms using large arbitrarily structured populations. This paper makes a first step towards improving this situation. We show that storing the population as a minimum spanning tree, where vertices correspond to individuals but only contain meta-information about them, and edges store structural differences, or patches, between the individuals, is a viable alternative to the straightforward implementation. Our experiments suggest that significant, even asymptotic, improvements -- including execution of crossover operators! -- can be achieved in terms of both memory usage and computational costs.

==> data/size-by-evals.csv <==
evals,size-min,size-avg,size-max
10,22100.8,22256.559999999994,22380.7
20,28378.7,35610.123,46108.9
30,10640.6,26229.904000000013,40343.7
40,6259.7,21313.763000000003,40170.9
50,1996.3,17638.502,34822.2
60,37.9,14082.91,32601.6
70,19.7,10587.358999999999,31719.5
80,25.6,8508.316000000003,28539.6
90,12.9,6788.098000000001,28071.3
100,10.7,5793.0009999999975,18363.6
110,9.3,4901.184,16201.5
120,12.1,3928.563000000003,17709.4
130,13.0,3132.4710000000014,17065.7
140,11.9,2653.2010000000005,11214.2
150,13.6,2189.2160000000003,10284.6
160,14.4,1872.233,9320.9
170,14.5,1645.1019999999996,9392.4
180,13.2,1353.4620000000007,9466.5
190,15.1,1134.1950000000002,9419.8
200,17.8,1031.8059999999998,9592.7
210,17.5,902.7909999999999,8864.8
220,19.0,763.2280000000001,8882.8
230,14.3,640.8290000000001,7199.8
240,13.6,488.2520000000001,5390.4
250,5.0,424.23199999999997,3800.1
260,3.5,383.68499999999995,4388.0
270,5.2,310.166,3009.8
280,7.2,278.04299999999995,2874.5
290,10.6,223.07400000000013,2591.0
300,11.8,189.94599999999983,2102.4
310,9.0,167.19400000000005,1666.9
320,7.1,153.47899999999996,1694.2
330,8.4,137.13599999999994,1180.0
340,6.0,129.23799999999994,1118.7
350,6.3,121.67900000000002,1133.5
360,4.2,106.88900000000005,932.6
370,3.2,105.64599999999999,884.3
380,2.8,99.859,899.4
390,4.5,92.96600000000004,980.3
400,5.1,84.43599999999998,682.1
410,6.0,79.78600000000002,551.0
420,5.0,74.98699999999997,555.2
430,4.3,72.20999999999998,584.3
440,3.6,64.836,433.3
450,3.0,61.541,312.1
460,3.8,59.55300000000004,398.4
470,3.6,59.165,403.9
480,3.2,56.452,325.5
490,4.3,54.48300000000001,268.0
500,6.4,54.14399999999998,285.1
520,5.4,53.086000000000006,293.4
540,5.8,49.354,215.8
560,8.5,50.5295,342.6
580,2.1,51.51850000000001,349.8
600,3.0,51.33099999999999,342.1
620,5.8,48.62749999999997,278.9
640,8.0,46.8355,121.8
660,2.7,47.27600000000004,112.7
680,5.1,46.45550000000002,126.2
700,3.6,46.2835,115.3
720,5.2,46.57649999999996,106.8
740,1.5,45.75800000000001,130.1
760,2.1,46.31000000000001,130.7
780,3.3,46.342000000000006,131.8
800,6.3,45.47099999999998,123.3
820,6.3,43.732,131.9
840,3.5,44.19799999999999,136.3
860,3.2,45.57200000000001,134.3
880,4.1,47.47049999999997,136.3
900,7.7,48.52000000000001,129.2
920,7.9,46.505499999999984,146.3
940,5.3,48.62949999999998,138.8
960,7.6,49.10450000000001,155.5
980,5.0,48.103499999999976,154.5
1000,3.2,48.333,138.7
1030,1.0,48.24133333333331,117.2
1060,3.4,51.19666666666669,135.9
1090,9.0,50.343,120.5
1120,4.6,50.655666666666676,127.0
1150,3.2,49.164333333333346,120.9
1180,4.2,47.54866666666664,108.6
1210,6.9,48.19500000000003,129.1
1240,8.3,47.800000000000026,122.2
1270,9.3,51.768000000000015,119.8
1300,5.7,52.990666666666684,148.1
1330,9.0,52.38066666666669,153.0
1360,10.0,49.62666666666663,112.1
1390,8.8,51.11099999999999,122.8
1420,12.3,49.901666666666664,124.7
1450,5.6,48.811333333333316,128.4
1480,3.3,47.28699999999999,137.0
1510,5.1,47.04633333333337,131.4
1550,7.3,48.782,170.3
1590,3.4,46.99500000000003,183.4
1630,2.6,47.2325,185.2
1670,4.9,45.952749999999966,210.7
1710,4.0,44.23700000000001,189.6
1750,8.8,43.666250000000026,131.6
1790,6.4,45.679999999999964,122.5
1830,1.1,45.44574999999999,122.9
1870,1.3,46.40399999999997,116.8
1910,4.9,47.26999999999998,122.2
1950,5.9,46.85224999999998,126.9
1990,5.6,43.45025000000004,140.3
2030,6.8,42.95124999999998,148.1
2080,5.9,45.05219999999998,136.2
2130,5.9,45.962800000000016,150.9
2180,8.1,49.104199999999985,132.7
2230,3.8,49.14839999999996,132.8
2280,2.9,47.249599999999944,139.3
2330,1.6,47.769200000000026,138.6
2380,3.4,47.103199999999994,130.5
2430,1.8,45.40100000000003,127.3
2480,0.8,44.443200000000004,151.6
2530,0.6,44.5902,142.5
2590,1.7,42.88283333333338,116.3
2650,1.7,45.86233333333334,139.0
2710,2.9,49.78516666666666,144.0
2770,5.0,49.26033333333332,154.8
2830,3.7,49.7814999999999,132.5
2890,1.2,48.75533333333336,134.0
2950,0.9,47.74049999999999,126.1
3010,3.3,46.22483333333335,149.2
3080,4.6,47.71114285714286,135.0
3150,1.5,45.986999999999995,126.7
3220,4.7,48.31985714285708,150.3
3290,3.3,48.85485714285716,167.3
3360,3.3,47.04614285714286,149.1
3430,2.5,48.816428571428595,182.3
3500,6.4,46.95042857142851,139.8
3580,2.8,45.539625000000015,173.6
3660,3.1,46.365625000000044,161.9
3740,5.5,45.702,198.6
3820,3.4,43.79525000000002,163.2
3900,3.4,44.573875,138.8
3980,5.7,44.41975,129.9
4060,3.5,42.22537500000001,159.8
4150,5.2,43.125666666666575,203.3
4240,1.0,42.75666666666667,119.4
4330,1.2,44.791,146.9
4420,0.9,46.35044444444441,171.1
4510,0.7,43.461000000000034,160.6
4610,1.1,44.51519999999999,119.9
4710,1.3,43.94930000000006,169.3
4810,2.5,42.20719999999996,162.7
4910,1.7,44.56890000000003,148.3
5010,3.0,43.64049999999999,162.8
5120,1.2,44.541363636363634,150.1
5230,2.9,45.43272727272724,152.7
5340,1.4,43.70627272727271,144.1
5450,3.2,43.62290909090912,160.2
5560,1.3,47.04554545454543,170.4
5680,1.1,48.849333333333334,156.4
5800,1.4,47.27874999999994,150.6
5920,1.0,46.22916666666669,165.9
6040,1.1,45.02483333333338,210.7
6170,0.7,41.93269230769227,162.1
6300,1.1,41.620076923076994,128.9
6430,4.3,47.01961538461537,194.8
6560,3.0,44.30046153846149,155.2
6700,2.8,45.90192857142858,139.7
6840,0.9,45.04307142857148,134.3
6980,0.7,42.43999999999998,144.6
7120,1.2,41.321642857142784,147.2
7270,1.0,42.25139999999998,167.3
7420,5.3,46.80306666666662,173.2
7570,3.4,41.6453333333333,149.8
7730,1.4,45.31493750000001,146.2
7890,3.0,44.16006250000004,170.2
8050,5.2,44.14031250000003,152.0
8220,1.2,43.34235294117655,152.3
8390,1.0,45.17294117647066,123.9
8560,3.1,46.005235294117696,157.3
8740,2.7,45.19894444444445,163.1
8920,1.2,46.498222222222076,149.0
9100,0.7,42.437444444444466,181.3
9290,1.6,44.65415789473675,162.6
9480,1.9,44.581631578947416,153.4
9670,1.3,44.38652631578956,168.7
9870,1.0,41.586050000000014,141.7
10070,3.0,42.55325,150.5
10280,1.4,42.653952380952255,169.0
10490,3.1,41.19685714285718,218.4
10700,3.0,42.25857142857152,126.8
10920,0.9,38.4618181818182,143.0
11140,1.5,39.9725454545455,139.3
11370,0.7,42.94078260869566,149.4
11600,3.4,44.90860869565219,154.9
11840,2.1,43.98704166666669,137.0
12080,0.6,43.883874999999996,154.0
12330,1.5,40.109120000000026,138.4
12580,2.8,43.30895999999996,182.5
12840,2.0,44.16199999999998,141.8
13100,0.9,41.363653846153795,180.8
13370,1.1,38.63862962962969,135.4
13640,1.0,37.89611111111112,127.3
13920,1.4,41.76632142857139,140.8
14200,0.8,39.43617857142851,179.7
14490,1.5,41.948896551724125,134.6
14780,0.8,43.09896551724133,145.2
15080,0.8,41.34346666666675,157.6
15390,1.7,42.40545161290322,154.7
15700,0.7,42.072387096774214,154.6
16020,1.1,42.18850000000005,181.4
16350,2.2,39.42796969696975,133.7
16680,1.2,39.193333333333264,148.4
17020,3.1,41.68535294117648,166.3
17370,0.7,40.26634285714284,146.7
17720,1.0,39.63014285714285,178.2
18080,0.7,38.50769444444439,144.5
18450,1.2,39.747675675675694,167.0
18820,0.7,39.2547567567568,165.9
19200,0.6,40.47952631578963,153.5
19590,0.4,40.923846153846064,153.9
19990,1.1,39.061825000000056,201.4
20390,1.1,38.50447500000004,163.6
20800,0.6,37.81326829268277,137.0
21220,0.9,40.34088095238094,143.2
21650,0.9,39.31979069767432,153.7
22090,0.8,38.165681818181795,134.3
22540,1.0,37.22717777777762,158.3
23000,0.8,38.69258695652157,131.2
23470,1.0,38.55327659574467,124.7
23940,0.7,38.23625531914878,145.8
24420,0.5,39.84412499999984,152.3
24910,1.1,39.1322857142857,196.1
25410,1.0,37.855359999999855,200.8
25920,1.1,39.34549019607848,229.6
26440,0.7,38.537384615384546,132.3
26970,0.7,37.85220754716985,144.2
27510,0.8,38.20787037037027,150.4
28070,0.6,37.02962499999992,148.2
28640,0.6,35.53892982456153,160.4
29220,0.8,38.54750000000005,170.0
29810,1.1,38.301440677966156,154.0
30410,0.5,33.761066666666665,128.1
31020,0.5,34.005131147541,118.4
31650,0.8,36.73287301587311,193.3
32290,1.1,35.19979687499998,141.0
32940,0.7,32.94678461538453,130.2
33600,0.6,34.50887878787875,131.2
34280,0.7,35.48422058823537,174.7
34970,0.5,34.425188405797115,136.4
35670,0.9,34.20797142857134,138.9
36390,1.0,35.37579166666661,137.1
37120,0.6,33.45013698630143,139.5
37870,0.6,32.798506666666654,134.3
38630,0.7,32.5860263157895,144.4
39410,0.4,33.432705128205114,129.4
40200,0.8,32.741012658227845,127.6
41010,0.6,32.74527160493835,137.7
41840,0.6,31.765084337349524,142.2
42680,0.7,33.43614285714295,147.5
43540,0.6,32.23260465116281,163.6
44420,0.5,31.4588863636364,155.0
45310,0.5,34.57073033707848,140.6
46220,0.4,32.86594505494525,131.4
47150,0.8,32.42648387096783,155.0
48100,0.5,29.88118947368422,135.4
49070,0.7,31.75306185567025,151.9
50060,0.3,31.695454545454517,157.7
51070,0.8,31.24054455445525,146.3
52100,0.5,31.11035922330104,133.9
53150,0.4,29.457942857142772,169.3
54220,0.5,30.193906542056173,175.1
55310,0.3,28.473357798165182,150.0
56420,0.4,28.512549549549668,131.6
57550,0.4,28.494920353982295,156.3
58710,0.6,27.231267241379353,131.0
59890,0.4,29.4158389830508,205.2
61090,0.5,28.566024999999907,171.5
62320,0.4,27.31143902439018,152.6
63570,0.5,28.173680000000118,148.6
64850,0.4,26.57494531250004,159.2
66150,0.5,25.50197692307706,133.1
67480,0.4,26.710473684210456,125.9
68830,0.6,26.252007407407206,133.7
70210,0.3,24.187702898550707,119.0
71620,0.3,25.105886524822445,160.5
73060,0.4,24.886159722222068,128.7
74530,0.5,25.140598639455757,118.5
76030,0.5,26.073106666666668,125.8
77560,0.3,23.827111111111172,144.6
79120,0.3,24.279391025640873,104.6
80710,0.4,22.463314465408917,132.4
82330,0.3,23.505796296296264,115.3
83980,0.4,23.987018181818335,128.4
85660,0.5,22.308119047618938,141.9
87380,0.4,22.11723837209303,104.7
89130,0.5,21.980222857142838,111.2
90920,0.1,21.159027932960758,127.0
92740,0.4,22.029642857142843,136.4
94600,0.4,20.111559139785033,107.6
96500,0.4,20.741421052631484,119.5
98440,0.3,20.633489690721586,134.7
99990,0.3,19.472303225806403,118.4


==> data/time-by-evals.csv <==
evals,time-min,time-avg,time-max
10,4.923155000000001E-4,5.834050390000001E-4,6.655808E-4
20,6.093484E-4,8.446670739999999E-4,0.0010667751
30,2.11012E-4,5.775454669999999E-4,8.998279000000002E-4
40,1.2050720000000002E-4,4.628199740000002E-4,8.745659000000001E-4
50,4.21273E-5,3.79621672E-4,7.773454000000001E-4
60,3.4288E-6,3.033066239999999E-4,7.206392000000001E-4
70,2.7507E-6,2.2826123400000004E-4,6.795285E-4
80,2.7586E-6,1.7777630600000004E-4,6.013658E-4
90,1.8704000000000003E-6,1.45039789E-4,6.624402000000001E-4
100,1.7086000000000003E-6,1.2135221100000006E-4,3.742842E-4
110,1.4584E-6,1.0396141100000003E-4,3.6024230000000003E-4
120,1.5197E-6,8.383237900000001E-5,4.1082369999999996E-4
130,1.7865000000000002E-6,6.732620800000002E-5,3.7062520000000004E-4
140,1.3253E-6,5.6619135E-5,2.4697900000000004E-4
150,1.9549E-6,4.6834854999999984E-5,2.112339E-4
160,1.5197E-6,4.078730499999999E-5,2.2705500000000001E-4
170,1.5592000000000003E-6,3.620519E-5,1.9874330000000003E-4
180,1.7309E-6,3.0717908000000015E-5,2.259938E-4
190,1.6270000000000003E-6,2.575690700000001E-5,2.282268E-4
200,1.9437E-6,2.3546880000000005E-5,2.0856920000000002E-4
210,2.0128E-6,2.0310781000000003E-5,1.7023450000000002E-4
220,2.1951E-6,1.7694142999999998E-5,1.570742E-4
230,1.7416E-6,1.5812156999999996E-5,1.626354E-4
240,1.6711E-6,1.2609533000000004E-5,1.023325E-4
250,9.15E-7,1.1865281000000001E-5,8.766350000000001E-5
260,8.407000000000001E-7,1.0732344000000001E-5,9.4182E-5
270,8.663E-7,9.087676000000004E-6,7.42779E-5
280,1.0793E-6,8.415481000000002E-6,5.8241E-5
290,1.5062E-6,7.185246E-6,4.16082E-5
300,1.1954E-6,6.637376999999998E-6,4.007590000000001E-5
310,1.2973E-6,6.10183E-6,3.6647400000000004E-5
320,9.230000000000001E-7,5.721001E-6,3.63638E-5
330,1.4881E-6,5.567942000000004E-6,2.71466E-5
340,1.1545000000000001E-6,5.364951999999999E-6,2.4830700000000003E-5
350,9.821E-7,5.203809000000001E-6,2.9759600000000002E-5
360,8.333000000000001E-7,4.809548E-6,2.1708100000000003E-5
370,5.976E-7,4.856547000000003E-6,1.86197E-5
380,6.267000000000001E-7,4.837033000000001E-6,2.2036E-5
390,7.528E-7,4.633209999999999E-6,2.3161E-5
400,7.484000000000001E-7,4.4468779999999995E-6,1.87064E-5
410,9.520000000000001E-7,4.264678000000002E-6,1.55155E-5
420,9.675E-7,4.200617999999999E-6,1.70306E-5
430,7.459E-7,4.179542E-6,1.4548400000000001E-5
440,5.688000000000001E-7,3.955423999999999E-6,1.3054799999999999E-5
450,5.31E-7,3.890482E-6,1.04836E-5
460,5.587E-7,3.790713999999999E-6,1.2709500000000001E-5
470,5.851E-7,3.878785000000001E-6,1.22265E-5
480,6.734E-7,3.8135380000000006E-6,1.04124E-5
490,9.418E-7,3.729639000000003E-6,8.0911E-6
500,1.0407E-6,3.688931999999999E-6,9.1613E-6
520,8.856000000000001E-7,3.739200499999998E-6,9.3541E-6
540,8.948000000000001E-7,3.6366464999999997E-6,8.192200000000001E-6
560,1.1917000000000002E-6,3.7018029999999993E-6,1.18194E-5
580,5.579E-7,3.7777440000000015E-6,1.1739400000000001E-5
600,4.965E-7,3.747493499999999E-6,1.01861E-5
620,9.857000000000002E-7,3.6741979999999994E-6,7.961E-6
640,1.2064E-6,3.6310394999999998E-6,6.9954E-6
660,6.511E-7,3.6628179999999966E-6,6.583500000000001E-6
680,7.398E-7,3.6214485000000008E-6,7.0594000000000005E-6
700,7.544E-7,3.631198500000001E-6,7.7695E-6
720,8.087000000000001E-7,3.6868254999999998E-6,2.2834000000000002E-5
740,3.9010000000000003E-7,3.6183320000000015E-6,8.809600000000001E-6
760,5.758000000000001E-7,3.594388500000001E-6,8.593E-6
780,5.571E-7,3.5395565000000006E-6,8.072500000000001E-6
800,7.168000000000001E-7,3.499447999999999E-6,9.0563E-6
820,8.072E-7,3.382785000000002E-6,9.217800000000002E-6
840,7.749E-7,4.774561499999999E-6,2.674779E-4
860,6.196000000000001E-7,3.597175500000002E-6,9.8831E-6
880,7.927E-7,3.7318350000000008E-6,8.994900000000001E-6
900,1.1406000000000001E-6,3.8188859999999975E-6,9.2942E-6
920,1.0305000000000001E-6,3.6369084999999998E-6,1.0114700000000002E-5
940,1.0900000000000002E-6,3.729460999999999E-6,8.120700000000002E-6
960,9.032000000000001E-7,3.700385E-6,8.3324E-6
980,8.84E-7,3.603022000000001E-6,8.176200000000001E-6
1000,6.039000000000001E-7,3.655577000000001E-6,7.9121E-6
1030,3.526E-7,3.7124423333333337E-6,7.5770000000000005E-6
1060,6.543E-7,3.890441666666666E-6,7.997500000000001E-6
1090,1.0898000000000001E-6,3.823609999999999E-6,6.8456999999999995E-6
1120,7.880000000000001E-7,3.8128206666666682E-6,7.172400000000001E-6
1150,6.597E-7,3.724155999999998E-6,8.5584E-6
1180,7.12E-7,3.690991666666668E-6,6.437600000000001E-6
1210,1.2096E-6,3.699815666666668E-6,6.9205E-6
1240,8.325000000000001E-7,3.697329666666668E-6,7.0640000000000005E-6
1270,1.0194000000000001E-6,3.909123666666668E-6,7.2833E-6
1300,8.059E-7,3.954014E-6,8.627900000000001E-6
1330,8.104000000000001E-7,3.931691666666668E-6,7.775800000000001E-6
1360,1.2979E-6,3.79973466666667E-6,7.339900000000001E-6
1390,1.2162E-6,3.891888E-6,7.842200000000001E-6
1420,1.2984000000000001E-6,3.86790266666667E-6,1.49054E-5
1450,9.723E-7,3.8194366666666675E-6,1.93446E-5
1480,5.852E-7,3.6729886666666666E-6,8.275200000000002E-6
1510,8.189000000000001E-7,3.6428353333333327E-6,8.2222E-6
1550,9.235E-7,3.7390060000000003E-6,9.783200000000001E-6
1590,7.076E-7,3.6881400000000006E-6,9.9057E-6
1630,4.812E-7,3.7134564999999994E-6,9.3811E-6
1670,6.364000000000001E-7,3.6006499999999996E-6,1.2087000000000001E-5
1710,7.488E-7,3.4740972499999973E-6,1.4216799999999999E-5
1750,1.0668E-6,3.4350612499999993E-6,7.1646E-6
1790,1.0304E-6,3.581940500000001E-6,7.008200000000001E-6
1830,4.413E-7,3.570984250000002E-6,7.7153E-6
1870,3.848E-7,3.6452475E-6,8.2031E-6
1910,8.270000000000001E-7,3.6624075000000012E-6,8.0428E-6
1950,8.752E-7,3.6280817499999984E-6,7.393E-6
1990,8.633000000000001E-7,3.4844432500000013E-6,8.9905E-6
2030,1.0266E-6,3.4272157500000014E-6,8.8209E-6
2080,8.32E-7,3.6204450000000016E-6,9.758400000000001E-6
2130,8.693000000000001E-7,3.6588152E-6,8.9261E-6
2180,9.417E-7,3.8009399999999946E-6,7.966700000000001E-6
2230,5.247E-7,3.8083372000000003E-6,8.6711E-6
2280,4.865E-7,3.702787799999998E-6,8.28E-6
2330,4.2340000000000005E-7,3.7443373999999988E-6,9.4985E-6
2380,6.562E-7,3.6667859999999973E-6,7.925E-6
2430,4.2630000000000005E-7,3.590833600000002E-6,9.8691E-6
2480,3.5230000000000005E-7,3.5742332000000044E-6,1.2337E-5
2530,3.081E-7,3.5929455999999976E-6,1.90296E-5
2590,4.3499999999999996E-7,3.505264499999999E-6,9.5123E-6
2650,5.222000000000001E-7,3.7134051666666693E-6,9.120200000000001E-6
2710,5.311000000000001E-7,3.888628499999998E-6,1.03449E-5
2770,7.252000000000001E-7,3.822353333333337E-6,1.0761800000000001E-5
2830,7.705E-7,3.8028683333333327E-6,9.6821E-6
2890,3.608E-7,3.6785745E-6,8.578000000000002E-6
2950,3.421E-7,3.634002333333331E-6,7.3006E-6
3010,6.017E-7,3.607014999999996E-6,8.9261E-6
3080,7.122E-7,3.7232850000000057E-6,8.1385E-6
3150,4.1240000000000007E-7,3.6485742857142846E-6,7.892000000000002E-6
3220,8.634000000000001E-7,3.737746714285713E-6,8.3292E-6
3290,5.915E-7,3.7829641428571416E-6,1.4245500000000001E-5
3360,5.949E-7,3.6527342857142863E-6,8.995800000000001E-6
3430,5.863E-7,3.7452204285714276E-6,1.69244E-5
3500,6.801000000000001E-7,3.6725941428571405E-6,8.4793E-6
3580,5.32E-7,3.576974874999997E-6,9.786E-6
3660,6.002E-7,3.6002008750000027E-6,1.0179600000000002E-5
3740,8.962E-7,3.621292124999994E-6,1.2198E-5
3820,5.737E-7,3.511661499999997E-6,9.401400000000001E-6
3900,5.861E-7,3.5562797499999998E-6,8.102700000000001E-6
3980,8.788000000000002E-7,3.5589612500000012E-6,9.0866E-6
4060,6.091E-7,3.4016622499999996E-6,1.09405E-5
4150,7.934000000000001E-7,3.4711313333333356E-6,1.2964900000000002E-5
4240,3.681E-7,3.444749444444447E-6,8.4036E-6
4330,3.587E-7,3.530882666666666E-6,9.6253E-6
4420,3.8100000000000004E-7,3.6180157777777773E-6,9.848300000000002E-6
4510,3.2030000000000003E-7,3.4562494444444452E-6,9.946800000000001E-6
4610,4.0770000000000003E-7,3.5559916000000004E-6,8.1101E-6
4710,3.9640000000000003E-7,3.5401018999999986E-6,9.4853E-6
4810,5.086E-7,3.3953099000000003E-6,7.7946E-6
4910,4.951E-7,3.6150359E-6,9.145E-6
5010,5.13E-7,3.5497044999999995E-6,1.00076E-5
5120,3.757E-7,3.54666081818182E-6,1.81254E-5
5230,6.274E-7,3.6302070000000017E-6,1.0254400000000001E-5
5340,3.8260000000000005E-7,3.534835454545456E-6,1.37668E-5
5450,5.216E-7,3.50325754545455E-6,8.7766E-6
5560,3.5160000000000005E-7,3.6446378181818224E-6,8.9356E-6
5680,3.582E-7,3.740735166666672E-6,9.6183E-6
5800,3.808E-7,3.6629853333333278E-6,9.768500000000001E-6
5920,3.4580000000000004E-7,3.650320083333334E-6,9.305000000000002E-6
6040,3.631E-7,3.5735068333333327E-6,1.0204900000000001E-5
6170,3.3300000000000003E-7,3.384452000000001E-6,8.605700000000001E-6
6300,3.8620000000000006E-7,3.370587307692307E-6,8.896200000000001E-6
6430,6.671E-7,3.6497413846153844E-6,1.08489E-5
6560,6.163E-7,3.4830532307692365E-6,9.317100000000001E-6
6700,5.403E-7,3.5663327142857143E-6,8.4159E-6
6840,3.4440000000000004E-7,3.633951428571428E-6,7.8506E-6
6980,3.2040000000000004E-7,3.436515357142855E-6,1.5264300000000002E-5
7120,3.6690000000000004E-7,3.4064622142857168E-6,8.1276E-6
7270,3.6580000000000006E-7,3.4243331333333305E-6,1.4571700000000001E-5
7420,8.346000000000001E-7,3.7203613999999976E-6,8.937200000000001E-6
7570,5.933000000000001E-7,3.3941718666666673E-6,8.9121E-6
7730,4.991E-7,3.6134336874999975E-6,1.0715500000000001E-5
7890,5.876E-7,3.4899767499999977E-6,9.885700000000001E-6
8050,6.595E-7,3.5450521875000023E-6,9.291900000000002E-6
8220,3.614E-7,3.503349235294119E-6,8.3806E-6
8390,3.646E-7,3.5928142941176513E-6,7.8724E-6
8560,5.486E-7,3.597264941176475E-6,9.5349E-6
8740,5.557E-7,3.5491470000000024E-6,9.2322E-6
8920,3.8530000000000004E-7,3.616960222222226E-6,1.59157E-5
9100,3.201E-7,3.3820214999999954E-6,1.48192E-5
9290,3.8230000000000003E-7,3.569265263157899E-6,9.7911E-6
9480,5.817000000000001E-7,3.5366894736842148E-6,8.9963E-6
9670,3.973E-7,3.5126325789473647E-6,1.0102000000000001E-5
9870,3.6130000000000004E-7,3.4191354499999975E-6,8.941E-6
10070,5.282000000000001E-7,3.5059145500000057E-6,1.0318400000000001E-5
10280,3.942000000000001E-7,3.4576167142857178E-6,1.71163E-5
10490,5.123E-7,3.3587860952380933E-6,1.23811E-5
10700,5.860000000000001E-7,3.5016016190476173E-6,1.5366E-5
10920,3.294E-7,3.2430371363636365E-6,1.0539300000000001E-5
11140,4.004E-7,3.3390020909090945E-6,1.2981500000000001E-5
11370,3.2890000000000004E-7,3.519516130434797E-6,8.875400000000001E-6
11600,6.496E-7,3.629011173913042E-6,1.0654600000000001E-5
11840,5.183E-7,3.6545783333333327E-6,1.830536E-4
12080,3.2450000000000003E-7,3.492186291666662E-6,9.415200000000001E-6
12330,4.0910000000000003E-7,3.311706359999988E-6,8.073E-6
12580,4.734E-7,3.5271841199999986E-6,1.04566E-5
12840,5.563E-7,3.5056171538461442E-6,1.88735E-5
13100,3.5770000000000003E-7,3.3594477307692373E-6,1.44861E-5
13370,3.648E-7,3.2395671851851815E-6,8.2251E-6
13640,3.508E-7,3.281263851851851E-6,1.849169E-4
13920,3.96E-7,3.4967673928571423E-6,1.802292E-4
14200,3.4360000000000003E-7,3.270330071428566E-6,9.8188E-6
14490,4.3229999999999997E-7,3.40764893103449E-6,1.2179600000000001E-5
14780,3.363E-7,3.4672438275862085E-6,9.7471E-6
15080,3.305E-7,3.433270466666678E-6,1.2803900000000001E-5
15390,5.485E-7,3.505634129032261E-6,1.0806900000000002E-5
15700,3.27E-7,3.461181612903217E-6,9.9726E-6
16020,3.65E-7,3.419280750000004E-6,9.767800000000002E-6
16350,5.338000000000001E-7,3.3058982727272727E-6,1.4144600000000002E-5
16680,3.7710000000000006E-7,3.2919950606060663E-6,1.00099E-5
17020,5.406000000000001E-7,3.4382275000000057E-6,1.32902E-5
17370,3.306E-7,3.314027828571423E-6,9.7402E-6
17720,4.0170000000000006E-7,3.324632000000006E-6,1.0245700000000001E-5
18080,3.25E-7,3.2508070555555542E-6,8.9807E-6
18450,3.8620000000000006E-7,3.3132121891891903E-6,1.3008E-5
18820,3.422E-7,3.2790313513513478E-6,2.04618E-5
19200,3.214E-7,3.370821394736838E-6,1.3712000000000002E-5
19590,3.1790000000000006E-7,3.3919616666666657E-6,8.8223E-6
19990,3.35E-7,3.3003634999999982E-6,1.29705E-5
20390,3.441E-7,3.2736103249999953E-6,1.5075100000000002E-5
20800,3.3460000000000004E-7,3.1877205853658518E-6,1.0573300000000001E-5
21220,3.561E-7,3.3517894761904822E-6,1.3668E-5
21650,3.35E-7,3.2963132325581374E-6,8.8625E-6
22090,3.192E-7,3.2076443409090916E-6,8.8415E-6
22540,3.3860000000000003E-7,3.2214906444444504E-6,1.3396E-5
23000,3.5780000000000004E-7,3.3033137391304386E-6,1.749378E-4
23470,3.621E-7,3.2764971276595767E-6,8.5587E-6
23940,3.367E-7,3.2655789148936033E-6,9.2985E-6
24420,3.434E-7,3.3396991666666655E-6,1.6789700000000003E-5
24910,3.501E-7,3.2739393469387724E-6,1.21106E-5
25410,3.3540000000000005E-7,3.224476960000001E-6,1.5038200000000001E-5
25920,3.4850000000000003E-7,3.3144035294117626E-6,1.8788770000000002E-4
26440,3.4650000000000004E-7,3.2818146730769324E-6,1.3065900000000001E-5
26970,3.326E-7,3.22159518867925E-6,1.3492500000000002E-5
27510,3.418E-7,3.259063129629637E-6,9.67E-6
28070,3.249E-7,3.1509897857142877E-6,1.0166600000000002E-5
28640,3.214E-7,3.1068259649122738E-6,1.8311800000000003E-5
29220,3.336E-7,3.261697017241392E-6,1.26625E-5
29810,3.695E-7,3.218985491525412E-6,9.2384E-6
30410,3.225E-7,2.9852244833333394E-6,8.3673E-6
31020,3.277E-7,3.0354454918032817E-6,1.57609E-5
31650,3.357E-7,3.1676076825396854E-6,1.7853900000000002E-5
32290,3.54E-7,3.072746249999995E-6,8.646700000000001E-6
32940,3.2520000000000003E-7,2.954978969230766E-6,1.56729E-5
33600,3.2330000000000004E-7,3.0283920151515194E-6,9.106400000000001E-6
34280,3.2690000000000005E-7,3.0758892499999973E-6,1.07988E-5
34970,3.0720000000000005E-7,3.027876681159425E-6,1.43129E-5
35670,3.469E-7,3.032231014285708E-6,9.6728E-6
36390,3.5150000000000004E-7,3.1189394583333266E-6,9.9635E-6
37120,3.23E-7,3.0045261643835702E-6,1.4012900000000001E-5
37870,3.228E-7,2.926081000000004E-6,8.0009E-6
38630,3.279E-7,2.9408447368420985E-6,9.2727E-6
39410,3.136E-7,3.0206959230769266E-6,1.723459E-4
40200,3.313E-7,2.984862075949375E-6,1.773535E-4
41010,3.0360000000000005E-7,2.96280545679013E-6,1.3421E-5
41840,3.215E-7,2.88680409638554E-6,1.26978E-5
42680,3.411E-7,3.014634595238102E-6,1.0500700000000001E-5
43540,3.223E-7,2.9535908720930202E-6,1.4227700000000001E-5
44420,3.0630000000000004E-7,2.8808904772727305E-6,9.544E-6
45310,3.1490000000000005E-7,3.057648224719104E-6,1.30071E-5
46220,3.1280000000000005E-7,2.9752761208791333E-6,1.09325E-5
47150,3.3030000000000004E-7,2.916838870967759E-6,1.4301900000000001E-5
48100,3.1470000000000003E-7,2.784662705263153E-6,8.6632E-6
49070,3.2100000000000003E-7,2.8960432680412413E-6,1.236E-5
50060,3.166E-7,2.8798913838383813E-6,1.24082E-5
51070,3.406E-7,2.8626965445544583E-6,8.7181E-6
52100,2.947E-7,2.900344077669891E-6,1.4215900000000002E-5
53150,3.0710000000000004E-7,2.7688817714285833E-6,1.1355200000000001E-5
54220,3.157E-7,2.8224017009345968E-6,1.91417E-5
55310,2.887E-7,2.709705834862382E-6,2.09156E-5
56420,3.0130000000000003E-7,2.70964828828829E-6,1.8075970000000003E-4
57550,3.003E-7,2.717539309734503E-6,1.787272E-4
58710,3.258E-7,2.615650379310344E-6,1.3932900000000002E-5
59890,3.0900000000000003E-7,2.777236627118645E-6,2.09343E-5
61090,3.142E-7,2.715308058333329E-6,1.9129200000000003E-5
62320,3.113E-7,2.6581263414634127E-6,1.69032E-5
63570,3.033E-7,2.6929336320000187E-6,1.06015E-5
64850,3.0720000000000005E-7,2.585271726562499E-6,1.38805E-5
66150,3.2320000000000004E-7,2.5221017153846257E-6,1.60139E-5
67480,3.1260000000000003E-7,2.6024369624060366E-6,1.4996700000000002E-5
68830,3.2E-7,2.5741506962962974E-6,1.2764000000000002E-5
70210,3.1050000000000003E-7,2.4361613043478323E-6,9.331800000000001E-6
71620,3.0380000000000006E-7,2.5210074468085173E-6,1.3880200000000001E-5
73060,3.0920000000000004E-7,2.485628791666659E-6,1.831019E-4
74530,3.088E-7,2.5166177687074917E-6,1.7521190000000002E-4
76030,3.146E-7,2.554049639999989E-6,1.35465E-5
77560,3.074E-7,2.4191044640522975E-6,1.7512900000000003E-5
79120,2.967E-7,2.4457436666666543E-6,1.2564500000000001E-5
80710,3.0970000000000003E-7,2.3223789622641545E-6,1.6655200000000003E-5
82330,3.0340000000000003E-7,2.405523345679037E-6,1.3794800000000002E-5
83980,3.0630000000000004E-7,2.406968521212123E-6,1.5384800000000002E-5
85660,3.096E-7,2.306946845238092E-6,1.3187500000000002E-5
87380,3.059E-7,2.3155855465116276E-6,1.788258E-4
89130,3.111E-7,2.3245518514285653E-6,1.835259E-4
90920,2.97E-7,2.2182568603352016E-6,1.17892E-5
92740,2.961E-7,2.3026333516483382E-6,1.2462300000000001E-5
94600,3.089E-7,2.1618190053763406E-6,1.32472E-5
96500,3.102E-7,2.210748831578967E-6,1.3099100000000001E-5
98440,2.966E-7,2.183500072164943E-6,1.18395E-5
99990,3.06E-7,2.1111908838709674E-6,1.75706E-5


==> data/time-by-size.csv <==
size,time-min,time-avg,time-max
0.1,2.97E-7,2.97E-7,2.97E-7
0.3,2.887E-7,3.0871E-7,3.311E-7
0.4,2.961E-7,3.1503793103448277E-7,3.5740000000000006E-7
0.5,3.033E-7,3.2129999999999995E-7,4.048E-7
0.6,2.947E-7,3.2823032786885245E-7,5.137000000000001E-7
0.7,3.0630000000000004E-7,3.3599344978165947E-7,6.107E-7
0.8,3.059E-7,3.421446428571428E-7,5.708E-7
0.9,3.059E-7,3.510243464052284E-7,1.1727000000000002E-6
1.0,3.163E-7,3.5462141304347775E-7,6.267000000000001E-7
1.1,3.193E-7,3.624299635701276E-7,6.486E-7
1.2,3.2460000000000003E-7,3.694665676077274E-7,6.252000000000001E-7
1.3,3.363E-7,3.768927442528734E-7,5.744000000000001E-7
1.4,3.361E-7,3.8522743177046865E-7,6.878E-7
1.5,3.4650000000000004E-7,3.929876204595994E-7,5.704E-7
1.6,3.525E-7,4.012170376712327E-7,6.526000000000001E-7
1.7,3.637E-7,4.1363106060606056E-7,6.471E-7
1.8,3.649E-7,4.2871542991754916E-7,8.222E-7
1.9,3.7430000000000006E-7,4.428451951951951E-7,9.318000000000001E-7
2.0,3.7480000000000005E-7,4.583246073298431E-7,7.292E-7
2.1,3.9980000000000007E-7,4.785487179487178E-7,8.14E-7
2.2,3.975E-7,4.984252252252252E-7,8.403E-7
2.3,4.06E-7,5.31497222222222E-7,7.262E-7
2.4,4.216E-7,5.444201680672268E-7,1.0152E-6
2.5,4.24E-7,5.685618374558302E-7,8.191E-7
2.6,4.2270000000000005E-7,5.843274390243905E-7,1.1018E-6
2.7,4.2480000000000005E-7,5.917355658198615E-7,9.804000000000002E-7
2.8,4.354E-7,5.966323577235775E-7,1.0074E-6
2.9,4.4650000000000003E-7,6.087310615989508E-7,9.293E-7
3.0,4.4330000000000006E-7,6.119959008579594E-7,9.373E-7
3.1,4.4909999999999996E-7,6.151524363636364E-7,1.0655E-6
3.2,4.6030000000000007E-7,6.249314449395288E-7,1.2836E-6
3.3,4.6520000000000006E-7,6.325407449856736E-7,1.1909000000000001E-6
3.4,4.7540000000000004E-7,6.356912124582875E-7,9.122E-7
3.5,4.752E-7,6.476902333152477E-7,9.509E-7
3.6,4.929000000000001E-7,6.522004093567248E-7,1.0390000000000001E-6
3.7,4.845E-7,6.610823308270674E-7,9.652E-7
3.8,5.001E-7,6.740159856630818E-7,1.1864E-6
3.9,5.125E-7,6.873603626943004E-7,1.1107E-6
4.0,5.114000000000001E-7,7.164974541751539E-7,1.15096E-5
4.1,5.363000000000001E-7,7.260891156462583E-7,1.2176E-6
4.2,5.269000000000001E-7,7.522939546599493E-7,1.1102000000000002E-6
4.3,5.477000000000001E-7,7.615050847457624E-7,1.1259E-6
4.4,5.166000000000001E-7,7.824176565008025E-7,1.1398E-6
4.5,5.443E-7,7.941390127388533E-7,1.1984E-6
4.6,4.5310000000000005E-7,8.135364329268291E-7,1.1788E-6
4.7,5.234E-7,8.24648435171387E-7,1.2618E-6
4.8,4.835E-7,8.273472087378652E-7,1.3253E-6
4.9,5.453E-7,8.357917093142276E-7,1.3630000000000001E-6
5.0,4.721E-7,8.490738812785403E-7,1.3351000000000001E-6
5.2,5.008E-7,8.517341103873838E-7,1.3195000000000002E-6
5.4,4.835E-7,8.693675242845875E-7,1.3716000000000001E-6
5.6,5.003E-7,8.838550556117307E-7,1.3734E-6
5.8,5.304E-7,9.053702695269545E-7,1.9090000000000003E-6
6.0,5.493000000000001E-7,9.287924716855418E-7,1.5085E-6
6.2,5.665E-7,9.725494270435475E-7,1.1492300000000002E-5
6.4,6.211000000000001E-7,1.0104372858431007E-6,1.6134E-6
6.6,6.129E-7,1.033695668729176E-6,1.4514E-6
6.8,5.437000000000001E-7,1.0551641500694775E-6,1.4906000000000002E-6
7.0,5.698E-7,1.065978220981252E-6,1.8177000000000002E-6
7.2,5.806E-7,1.073794489996719E-6,1.7827E-6
7.4,5.967E-7,1.0846606036324796E-6,1.8531000000000003E-6
7.6,5.7E-7,1.0968375154971495E-6,1.19072E-5
7.8,5.635E-7,1.1609992075664588E-6,1.835259E-4
8.0,6.467E-7,1.1394689233278952E-6,1.9446E-6
8.2,6.725000000000001E-7,1.1761023985239852E-6,1.6951999999999999E-6
8.4,6.056E-7,1.216833501006035E-6,1.8109000000000003E-6
8.6,6.587E-7,1.2561036077057768E-6,1.1696200000000002E-5
8.8,5.859E-7,1.2707224088634736E-6,1.8703000000000001E-6
9.0,6.029E-7,1.2795350943396242E-6,1.8464000000000002E-6
9.2,6.301E-7,1.2926843827930134E-6,2.0136E-6
9.4,6.830000000000001E-7,1.3028089175396168E-6,2.2389000000000003E-6
9.6,6.782E-7,1.3101608013516777E-6,1.17892E-5
9.8,7.039E-7,1.340575270052856E-6,1.23051E-5
10.0,7.546E-7,1.3519539855072457E-6,1.18395E-5
10.3,6.650000000000001E-7,1.3906136237417601E-6,2.2168E-6
10.6,7.324000000000001E-7,1.4416272727272728E-6,1.2261000000000002E-5
10.9,8.154000000000001E-7,1.4789220031545772E-6,2.3384000000000003E-6
11.2,7.107E-7,1.5025056684078206E-6,1.2803900000000001E-5
11.5,8.076E-7,1.5113300895225484E-6,2.5621E-6
11.8,7.609E-7,1.5290017655257839E-6,2.3004E-6
12.1,7.449000000000001E-7,1.5930626373626408E-6,1.723459E-4
12.4,7.201E-7,1.6028461364004499E-6,1.2179600000000001E-5
12.7,8.848000000000001E-7,1.6438647271475293E-6,2.5375E-6
13.0,7.317E-7,1.6761197212912307E-6,3.6150000000000005E-6
13.3,7.315E-7,1.701568408631157E-6,1.2764000000000002E-5
13.6,8.167E-7,1.7148314880493453E-6,2.6827E-6
13.9,8.088000000000001E-7,1.7315489757373222E-6,2.7044E-6
14.2,6.726E-7,1.7638702366863972E-6,2.6329000000000002E-6
14.5,8.184E-7,1.8248704067321155E-6,1.7521190000000002E-4
14.8,7.525000000000001E-7,1.8393918808777367E-6,2.8106000000000002E-6
15.1,8.494000000000001E-7,1.8700196020974707E-6,2.7858000000000005E-6
15.5,8.25E-7,1.893332526788801E-6,3.5832000000000007E-6
15.9,8.214000000000001E-7,1.9171611226839256E-6,1.2684900000000001E-5
16.3,8.337E-7,1.94684489082044E-6,3.2265000000000004E-6
16.7,9.225000000000001E-7,2.01276871124889E-6,1.831019E-4
17.1,8.773000000000001E-7,2.0257255132299293E-6,3.3259E-6
17.5,9.003E-7,2.064213036059611E-6,3.1261000000000004E-6
17.9,9.520000000000001E-7,2.0878352334419064E-6,1.4408399999999999E-5
18.3,1.0181E-6,2.1180251453949388E-6,1.28538E-5
18.7,1.1138E-6,2.1534023718855283E-6,1.236E-5
19.1,9.914E-7,2.208616596592167E-6,1.749378E-4
19.5,8.817000000000001E-7,2.2182028037383204E-6,1.3492500000000002E-5
19.9,9.668000000000002E-7,2.2376342957514673E-6,3.2662E-6
20.3,9.711000000000001E-7,2.273417063449319E-6,1.2898600000000002E-5
20.8,8.404000000000001E-7,2.3050113900303775E-6,1.7512900000000003E-5
21.3,1.1513E-6,2.3447216610350336E-6,1.34749E-5
21.8,1.1241000000000002E-6,2.3944558634644127E-6,1.802292E-4
22.3,1.1883000000000001E-6,2.4098880037973682E-6,1.27866E-5
22.8,9.678E-7,2.4493534929078085E-6,1.2558400000000002E-5
23.3,1.0838000000000001E-6,2.483320050486837E-6,3.8129E-6
23.8,1.1972000000000002E-6,2.541692972580361E-6,1.8788770000000002E-4
24.3,1.1573000000000001E-6,2.54326028279936E-6,1.37668E-5
24.8,1.2251E-6,2.585340371271512E-6,1.6655200000000003E-5
25.3,1.0855E-6,2.6506898587332783E-6,1.849169E-4
25.9,1.2937E-6,2.6528781916139623E-6,1.3712000000000002E-5
26.5,1.3231E-6,2.6919895045326743E-6,1.43129E-5
27.1,1.3246000000000002E-6,2.732918345746766E-6,1.6789700000000003E-5
27.7,1.2403000000000002E-6,2.7754056586875025E-6,1.3008E-5
28.3,1.2731000000000001E-6,2.819584104888317E-6,1.773535E-4
28.9,1.503E-6,2.845771007550543E-6,1.3396E-5
29.5,1.3356E-6,2.8866883913625608E-6,1.32902E-5
30.1,1.3639000000000002E-6,2.925543124040263E-6,1.4245500000000001E-5
30.8,1.3679E-6,2.9637034648071656E-6,1.40741E-5
31.5,1.3932E-6,3.0047512278308265E-6,4.6191E-6
32.2,1.4698E-6,3.052560182627385E-6,1.4301900000000001E-5
32.9,1.5738999999999999E-6,3.0880422841712328E-6,1.3623500000000001E-5
33.6,1.4586E-6,3.1254616256632806E-6,1.71719E-5
34.3,1.7E-6,3.168794327187784E-6,4.828600000000001E-6
35.0,1.6813E-6,3.210434026795372E-6,2.09156E-5
35.8,1.3405000000000001E-6,3.2598815763842328E-6,1.49054E-5
36.6,1.7526000000000002E-6,3.303746097522993E-6,1.3668E-5
37.4,1.6567000000000002E-6,3.34938560642188E-6,5.266E-6
38.2,1.7171000000000003E-6,3.3901067159223213E-6,5.0543E-6
39.0,1.7342E-6,3.4283775106929026E-6,1.4282000000000001E-5
39.8,1.7726000000000002E-6,3.4790693873953203E-6,1.30739E-5
40.6,1.6125000000000002E-6,3.5158806233062356E-6,1.39724E-5
41.5,1.9833E-6,3.569752377352152E-6,1.59157E-5
42.4,1.7343E-6,3.616603851552905E-6,1.7853900000000002E-5
43.3,1.662E-6,3.655211686203789E-6,1.8311800000000003E-5
44.2,1.8329E-6,3.7267867142722867E-6,1.8075970000000003E-4
45.1,1.8912000000000002E-6,3.761115745015224E-6,1.48192E-5
46.1,2.0031000000000004E-6,3.806104135442678E-6,1.55479E-5
47.1,2.0780000000000003E-6,3.860667684303521E-6,1.5188700000000002E-5
48.1,1.9619E-6,3.896140367540767E-6,5.8522000000000005E-6
49.1,2.0526E-6,3.9543483911672054E-6,1.4571700000000001E-5
50.1,1.8993000000000002E-6,4.007678896321081E-6,6.1750999999999995E-6
51.2,1.8924E-6,4.0602840051458195E-6,6.080200000000001E-6
52.3,2.1443E-6,4.1159909588123695E-6,6.0359E-6
53.4,2.0705000000000003E-6,4.174825788799624E-6,6.752900000000001E-6
54.5,2.318E-6,4.231989136941869E-6,6.4838000000000005E-6
55.6,2.6109E-6,4.293536569790179E-6,1.5384800000000002E-5
56.8,2.3570000000000005E-6,4.365280051847039E-6,1.830536E-4
58.0,2.6360000000000003E-6,4.408376805929925E-6,1.62003E-5
59.2,2.6625E-6,4.489076427546628E-6,1.787272E-4
60.4,2.6364E-6,4.5333727469469825E-6,1.9129200000000003E-5
61.7,2.6286E-6,4.58308035108424E-6,1.56729E-5
63.0,2.6823E-6,4.65445195413437E-6,1.5038200000000001E-5
64.3,2.6472E-6,4.717618888109442E-6,7.3031E-6
65.6,2.4774E-6,4.77001170786098E-6,2.04618E-5
67.0,2.7335E-6,4.841663222836088E-6,7.0679000000000005E-6
68.4,2.8706E-6,4.9044764249709465E-6,1.71163E-5
69.8,3.0555000000000002E-6,4.999966630669553E-6,7.005600000000001E-6
71.2,2.8411E-6,5.022026243810435E-6,7.3466E-6
72.7,2.5259E-6,5.114504139590858E-6,1.69032E-5
74.2,3.1386E-6,5.173955492227984E-6,7.7089E-6
75.7,3.2164E-6,5.349794914788338E-6,2.674779E-4
77.3,2.5244E-6,5.334365211062596E-6,1.91417E-5
78.9,3.3606000000000005E-6,5.401428210054424E-6,1.90296E-5
80.5,3.4222000000000005E-6,5.464243956442831E-6,7.8622E-6
82.2,3.6700000000000004E-6,5.568549717301165E-6,8.2365E-6
83.9,3.358E-6,5.637071728594511E-6,7.825E-6
85.6,3.1302E-6,5.723644931385569E-6,8.207700000000001E-6
87.4,3.5945E-6,5.79676478241363E-6,8.408100000000002E-6
89.2,3.5101E-6,5.872498739283905E-6,1.57609E-5
91.0,3.6585E-6,5.955545669745959E-6,1.88735E-5
92.9,3.4856E-6,6.0973725575606695E-6,1.93446E-5
94.8,3.8074E-6,6.132211970410212E-6,2.2834000000000002E-5
96.7,2.5335E-6,6.2318391439688765E-6,8.668100000000001E-6
98.7,3.1655E-6,6.30381003289474E-6,9.653300000000001E-6
100.7,3.8136000000000002E-6,6.426265789473691E-6,9.028100000000001E-6
102.8,4.1464E-6,6.514452583586623E-6,9.871000000000001E-6
104.9,4.316E-6,6.6593125677139745E-6,9.4306E-6
107.0,4.3077E-6,6.667957947434296E-6,9.6064E-6
109.2,3.7402000000000006E-6,6.779308782936012E-6,9.5509E-6
111.4,4.494500000000001E-6,6.891920487106013E-6,9.826500000000002E-6
113.7,4.4695E-6,6.996949403747878E-6,1.03196E-5
116.0,4.7771E-6,7.086904655493483E-6,1.05796E-5
118.4,4.0104E-6,7.243350313152399E-6,1.03414E-5
120.8,4.3820000000000006E-6,7.329395475113126E-6,1.09634E-5
123.3,4.882400000000001E-6,7.410069729729733E-6,1.00437E-5
125.8,4.7585E-6,7.560210248447202E-6,1.08179E-5
128.4,4.9094E-6,7.571934859154929E-6,1.11208E-5
131.0,4.714300000000001E-6,7.691968220338988E-6,1.09325E-5
133.7,4.130200000000001E-6,7.894219069767444E-6,1.2462300000000001E-5
136.4,4.5916E-6,7.993314062500003E-6,1.2417100000000002E-5
139.2,5.3546E-6,7.906021874999996E-6,1.0397E-5
142.0,4.7474E-6,8.331041379310347E-6,1.1355200000000001E-5
144.9,4.4602E-6,8.35361304347826E-6,1.1068800000000001E-5
147.8,5.0931E-6,8.614139449541284E-6,2.09343E-5
150.8,4.3734E-6,8.458238823529416E-6,1.1796500000000001E-5
153.9,4.4302E-6,8.303450746268653E-6,1.2337E-5
157.1,5.2499E-6,8.689671428571427E-6,1.11309E-5
160.3,5.8726E-6,8.577384210526319E-6,1.2374E-5
163.6,4.5417E-6,8.223958695652172E-6,1.07988E-5
167.0,5.5134000000000004E-6,8.315197058823528E-6,1.21867E-5
170.4,4.6618E-6,8.76677659574468E-6,1.2036600000000001E-5
174.1,4.1303E-6,9.279661290322583E-6,1.3299400000000002E-5
177.6,6.1814E-6,8.634244444444442E-6,1.32982E-5
181.2,4.7302E-6,8.198228E-6,1.0978900000000001E-5
184.9,5.5987E-6,8.782618518518519E-6,1.44654E-5
188.6,4.158000000000001E-6,9.198593333333334E-6,1.26551E-5
192.4,5.3887E-6,8.34502380952381E-6,1.24125E-5
196.4,5.6172E-6,9.178407142857144E-6,1.3043500000000001E-5
200.6,4.132E-6,8.858850000000002E-6,1.3452600000000002E-5
204.8,5.6388E-6,8.63037307692308E-6,1.2964900000000002E-5
209.8,5.4871E-6,7.89658888888889E-6,1.41273E-5
214.5,5.599700000000001E-6,8.082764285714286E-6,1.2087000000000001E-5
219.2,3.4136E-6,7.943215789473685E-6,1.23811E-5
223.7,4.9354E-6,8.092540000000002E-6,1.4411300000000002E-5
228.7,5.9985E-6,8.264091666666668E-6,1.4676400000000002E-5
233.6,5.3201E-6,8.870768750000001E-6,1.5613700000000003E-5
238.8,7.200100000000001E-6,8.27194285714286E-6,9.659600000000002E-6
244.5,5.8996E-6,7.688250000000002E-6,9.1704E-6
250.0,5.194800000000001E-6,7.524287500000001E-6,9.458900000000002E-6
255.1,6.7044000000000006E-6,8.427658333333334E-6,1.02645E-5
260.8,6.370300000000001E-6,8.283199999999999E-6,9.7916E-6
266.2,6.819600000000001E-6,8.15327142857143E-6,9.315500000000001E-6
271.7,6.217400000000001E-6,8.233080000000001E-6,1.0035600000000001E-5
277.2,6.842E-6,8.796375000000001E-6,1.18486E-5
283.8,7.1192E-6,8.426457142857143E-6,1.12413E-5
290.8,7.233000000000001E-6,8.881863636363638E-6,1.07486E-5
297.7,5.919E-6,8.7859E-6,1.0407E-5
304.1,5.6304E-6,8.196075E-6,1.13464E-5
310.6,7.560600000000001E-6,8.8485E-6,1.0157900000000001E-5
317.5,6.1286999999999994E-6,9.6676E-6,1.1545300000000001E-5
323.9,8.149100000000001E-6,9.903575000000001E-6,1.21353E-5
330.6,4.8573E-6,8.721277777777778E-6,1.09926E-5
337.3,6.795300000000001E-6,8.444225000000001E-6,1.07125E-5
344.2,9.256100000000001E-6,1.047185E-5,1.18194E-5
352.1,7.1246E-6,9.3611125E-6,1.1739400000000001E-5
360.8,8.009900000000001E-6,8.927966666666668E-6,1.0030500000000002E-5
370.3,9.198900000000001E-6,1.0343575E-5,1.23554E-5
378.7,6.443200000000001E-6,9.707357142857142E-6,1.18704E-5
386.5,7.176900000000001E-6,1.018806666666667E-5,1.2060600000000001E-5
394.4,9.7978E-6,1.1210125000000001E-5,1.3504500000000001E-5
402.9,1.01219E-5,1.176684E-5,1.3189400000000003E-5
412.4,9.919300000000002E-6,1.1606725E-5,1.3451400000000001E-5
423.1,7.943E-6,1.0226614285714286E-5,1.30087E-5
433.3,1.1026200000000001E-5,1.2072383333333333E-5,1.32359E-5
442.8,9.041400000000001E-6,1.1758620000000001E-5,1.34387E-5
452.8,6.606400000000001E-6,1.0821866666666667E-5,1.3640900000000002E-5
464.3,1.0088100000000001E-5,1.157914E-5,1.31233E-5
474.2,7.2232000000000006E-6,1.13553E-5,1.4224600000000001E-5
485.7,8.1073E-6,1.2617390000000002E-5,1.6281300000000003E-5
495.5,7.8233E-6,1.1430045454545456E-5,1.36262E-5
507.2,8.9553E-6,1.2427208333333332E-5,1.6475700000000002E-5
517.6,1.13306E-5,1.2802941666666666E-5,1.46274E-5
528.7,1.24194E-5,1.4378737500000001E-5,1.58548E-5
543.8,1.01374E-5,1.4199191666666666E-5,1.7434000000000003E-5
555.2,1.2724E-5,1.474638E-5,1.70306E-5
567.9,1.1108800000000001E-5,1.4571385714285713E-5,1.8391700000000002E-5
580.7,9.9482E-6,1.527122307692308E-5,1.9466E-5
596.0,1.42001E-5,1.4914075E-5,1.59464E-5
609.8,1.2836300000000001E-5,1.5658487500000002E-5,1.92984E-5
622.5,1.07384E-5,1.3537475E-5,1.6441900000000003E-5
639.8,9.5233E-6,1.4466500000000001E-5,1.8533900000000002E-5
653.8,1.20673E-5,1.4746600000000002E-5,1.73136E-5
667.6,1.28467E-5,1.61897875E-5,1.91909E-5
681.9,1.11449E-5,1.679469090909091E-5,2.18151E-5
702.2,8.6474E-6,1.6520133333333335E-5,2.21771E-5
718.5,1.34833E-5,1.7064924999999998E-5,2.14446E-5
734.1,9.0955E-6,1.6645114285714285E-5,2.2327300000000002E-5
749.8,1.18894E-5,1.6606420000000002E-5,1.89922E-5
765.1,9.8306E-6,1.7696722222222224E-5,2.00303E-5
784.4,1.1309E-5,1.834598E-5,2.42992E-5
800.5,1.28217E-5,1.79613E-5,2.4620100000000005E-5
818.9,1.36272E-5,1.7876357142857148E-5,2.3593500000000004E-5
840.5,1.5378500000000002E-5,1.968146666666667E-5,2.3921700000000002E-5
857.8,1.82614E-5,2.02242125E-5,2.2736800000000002E-5
875.9,1.61859E-5,2.0352222222222226E-5,2.4920000000000005E-5
894.9,1.31172E-5,2.0115185714285712E-5,2.52654E-5
915.4,1.4455600000000001E-5,2.0381830000000004E-5,2.64891E-5
933.8,1.36284E-5,2.0142108333333333E-5,2.27046E-5
953.4,1.88001E-5,2.3160283333333336E-5,2.78835E-5
972.5,2.1468500000000003E-5,2.2976440000000002E-5,2.6044000000000003E-5
993.3,1.53505E-5,2.14817E-5,2.4309800000000002E-5
1019.9,1.83966E-5,2.2486090909090912E-5,2.8611E-5
1041.7,1.2033000000000002E-5,2.1786933333333337E-5,2.7782000000000003E-5
1068.0,2.3095600000000003E-5,2.494731111111111E-5,2.6332300000000005E-5
1092.3,2.3500100000000002E-5,2.5604844444444448E-5,2.90545E-5
1118.7,2.20394E-5,2.5792425000000002E-5,2.97217E-5
1150.0,1.4705300000000001E-5,2.403338571428572E-5,2.9759600000000002E-5
1173.6,1.97898E-5,2.730498E-5,3.33546E-5
1199.0,1.97294E-5,2.537636E-5,3.0432899999999998E-5
1227.9,2.52933E-5,2.862134E-5,3.30863E-5
1253.5,1.61864E-5,2.4715628571428573E-5,3.0438300000000003E-5
1282.2,1.59585E-5,2.6962725E-5,3.44526E-5
1321.2,3.0344400000000004E-5,3.18097E-5,3.3377900000000004E-5
1352.1,1.95951E-5,2.88402E-5,3.5532200000000005E-5
1381.3,2.0676300000000004E-5,2.6968890909090905E-5,3.39021E-5
1411.0,2.45473E-5,3.0688944444444446E-5,3.45684E-5
1442.6,2.68249E-5,3.0081583333333333E-5,3.44834E-5
1483.3,2.7746200000000002E-5,3.212365555555556E-5,3.60446E-5
1518.3,2.5185400000000005E-5,3.344525714285715E-5,3.8384300000000004E-5
1560.0,3.20723E-5,3.5732099999999996E-5,3.93919E-5
1594.3,2.00609E-5,2.9241745454545453E-5,3.69732E-5
1636.1,2.8564700000000005E-5,3.3433285714285716E-5,3.88684E-5
1679.4,2.7169300000000004E-5,3.695730625000001E-5,4.3419300000000006E-5
1717.7,2.9182400000000004E-5,3.401576E-5,3.6709000000000004E-5
1752.3,2.6507500000000003E-5,3.697269E-5,4.6188100000000006E-5
1787.7,2.79121E-5,3.563682E-5,4.35685E-5
1828.0,3.4382300000000005E-5,3.7774533333333336E-5,4.20526E-5
1870.0,2.9921800000000002E-5,3.858541428571429E-5,5.6581100000000006E-5
1907.5,3.14081E-5,3.766516000000001E-5,4.98258E-5
1958.1,3.10657E-5,3.962808E-5,5.018910000000001E-5
2012.4,3.1462200000000005E-5,4.104956666666667E-5,5.00027E-5
2053.8,3.1653600000000005E-5,4.376558571428571E-5,5.4148300000000005E-5
2102.1,3.71413E-5,4.749333E-5,6.42473E-5
2145.9,2.90731E-5,4.426443636363637E-5,5.912E-5
2189.6,2.77844E-5,4.249233333333334E-5,4.9473000000000006E-5
2255.4,2.1012400000000002E-5,4.166868571428572E-5,5.7331100000000004E-5
2301.8,3.491800000000001E-5,4.6474910000000005E-5,5.52401E-5
2348.0,3.25934E-5,4.614136363636364E-5,6.046970000000001E-5
2395.1,4.21273E-5,5.488113333333334E-5,6.24962E-5
2463.0,3.8929100000000006E-5,4.9087183333333337E-5,5.9418200000000007E-5
2526.2,3.4799900000000005E-5,4.840736666666667E-5,5.81075E-5
2582.0,4.1413500000000006E-5,5.190215000000001E-5,6.650730000000001E-5
2635.3,4.16082E-5,5.7111114285714284E-5,6.64239E-5
2690.5,3.96254E-5,5.288228333333333E-5,6.89287E-5
2777.7,3.58563E-5,5.835692857142857E-5,6.847030000000001E-5
2836.3,3.8143300000000005E-5,5.63689625E-5,6.65322E-5
2901.6,4.0575100000000004E-5,5.7905700000000004E-5,7.337190000000001E-5
2966.4,4.37942E-5,6.147192222222223E-5,7.06724E-5
3029.6,6.308640000000001E-5,6.792332E-5,7.42779E-5
3092.6,6.2387E-5,6.715726250000002E-5,7.50367E-5
3159.2,4.43901E-5,6.336794E-5,7.147470000000001E-5
3223.9,4.55979E-5,6.424903636363637E-5,7.316250000000001E-5
3297.8,5.6212700000000005E-5,6.169678333333333E-5,6.99809E-5
3367.4,4.6160000000000005E-5,6.41286375E-5,9.17269E-5
3454.3,4.0739300000000005E-5,6.745822307692308E-5,8.29557E-5
3523.5,5.681950000000001E-5,7.569795454545456E-5,9.70175E-5
3594.2,5.865950000000001E-5,7.392683333333335E-5,8.636120000000001E-5
3675.2,6.59076E-5,7.583409166666668E-5,8.533410000000001E-5
3766.8,4.4960200000000004E-5,7.762700000000001E-5,9.2352E-5
3843.1,7.296630000000001E-5,8.042422500000001E-5,8.619960000000001E-5
3925.9,5.3010900000000004E-5,7.042288E-5,8.92361E-5
4015.4,4.42317E-5,7.18174125E-5,8.616860000000001E-5
4100.0,7.67014E-5,9.168873333333333E-5,1.072749E-4
4209.7,6.59691E-5,8.24997E-5,9.584400000000001E-5
4335.9,6.8767E-5,8.911736666666668E-5,1.0178120000000001E-4
4428.7,6.494350000000001E-5,8.816254285714285E-5,1.0553280000000001E-4
4521.7,8.47353E-5,9.4618125E-5,1.022862E-4
4616.1,7.5443E-5,9.632395E-5,1.116833E-4
4727.6,8.75646E-5,9.993774545454547E-5,1.126585E-4
4852.1,8.40381E-5,9.902412307692309E-5,1.223415E-4
4960.8,8.59473E-5,1.0306479E-4,1.174951E-4
5071.1,7.789110000000001E-5,1.0521148750000001E-4,1.223239E-4
5182.6,8.582300000000001E-5,1.0432842222222223E-4,1.2183480000000001E-4
5292.9,8.756890000000001E-5,1.0711964E-4,1.278247E-4
5448.8,7.799300000000001E-5,1.101847642857143E-4,1.268908E-4
5575.4,8.94972E-5,1.1320025714285717E-4,1.678104E-4
5703.3,9.51751E-5,1.2352273636363637E-4,1.544523E-4
5821.5,9.859930000000002E-5,1.298641E-4,1.765608E-4
5941.9,1.0922080000000002E-4,1.2880782222222223E-4,1.4821040000000002E-4
6075.7,1.139326E-4,1.316453875E-4,1.535328E-4
6198.2,1.009844E-4,1.204716E-4,1.398472E-4
6332.4,8.96156E-5,1.3557798888888889E-4,1.679834E-4
6488.4,1.335048E-4,1.4417302500000003E-4,1.6427880000000002E-4
6628.1,1.140046E-4,1.3401423333333332E-4,1.4650900000000002E-4
6791.1,1.0498070000000001E-4,1.3870455833333334E-4,1.689083E-4
6931.3,1.294597E-4,1.5350166666666665E-4,1.9398420000000003E-4
7084.0,1.114776E-4,1.5100675555555554E-4,1.7828940000000001E-4
7262.0,1.403949E-4,1.596279E-4,1.869499E-4
7428.4,1.605393E-4,1.6679746250000002E-4,1.740367E-4
7588.8,1.299607E-4,1.5670582857142858E-4,1.905196E-4
7741.3,1.58244E-4,1.8053214166666666E-4,2.206852E-4
7976.1,1.6462920000000003E-4,1.714951E-4,1.8019690000000002E-4
8147.3,1.448251E-4,1.61449975E-4,1.961974E-4
8333.5,1.306469E-4,1.7573271250000003E-4,2.033216E-4
8505.4,1.369781E-4,1.77970675E-4,2.2705500000000001E-4
8723.4,1.55438E-4,1.917767166666667E-4,2.255913E-4
8938.1,1.2050720000000002E-4,1.6357643333333332E-4,1.8796820000000001E-4
9177.0,1.232053E-4,1.7744831333333335E-4,2.183032E-4
9392.4,1.5023150000000003E-4,1.9605009166666668E-4,2.44042E-4
9592.7,1.666837E-4,2.051105E-4,2.282268E-4
9785.7,1.7743320000000002E-4,2.0215869000000003E-4,2.2706220000000003E-4
9991.6,1.665047E-4,1.9495780000000003E-4,2.2608530000000002E-4
10196.1,1.8336360000000001E-4,2.1137135454545457E-4,2.511955E-4
10470.8,1.779767E-4,2.1754320000000004E-4,2.529692E-4
10692.6,1.968938E-4,2.3349606000000003E-4,2.7164720000000004E-4
10922.0,1.364868E-4,2.1385292142857144E-4,2.6331980000000003E-4
11141.7,1.8023760000000002E-4,2.2890056666666667E-4,2.61616E-4
11377.1,1.8502240000000002E-4,2.495716071428572E-4,2.835035E-4
11615.6,2.07876E-4,2.4080394166666667E-4,2.7703320000000006E-4
11854.5,2.0662530000000002E-4,2.4523346666666666E-4,2.7777650000000004E-4
12094.5,2.232373E-4,2.5477845714285714E-4,2.779245E-4
12361.5,2.061358E-4,2.598412555555555E-4,3.155434E-4
12609.2,2.267007E-4,2.719526E-4,3.229838E-4
12891.2,2.451692E-4,2.736159666666667E-4,2.926342E-4
13204.5,2.192621E-4,2.788486818181818E-4,3.3460710000000004E-4
13582.3,2.287065E-4,2.8695524375000004E-4,3.635368E-4
13878.4,2.668868E-4,2.982688625E-4,3.322022E-4
14167.7,2.8626460000000004E-4,3.1110710999999997E-4,3.857921E-4
14479.6,2.744029E-4,3.0941583846153843E-4,3.67078E-4
14789.7,2.9257130000000004E-4,3.0906331999999996E-4,3.267192E-4
15095.0,2.895154E-4,3.3512187272727274E-4,3.647648E-4
15411.7,2.798356E-4,3.14908025E-4,3.574027E-4
15769.8,2.8963510000000004E-4,3.391108571428572E-4,3.6141470000000003E-4
16107.9,3.310915E-4,3.6081052222222226E-4,3.976841E-4
16473.9,3.311888E-4,3.5650176363636373E-4,3.799693E-4
16825.5,3.0977870000000005E-4,3.5540657692307697E-4,4.0211680000000005E-4
17177.4,3.1928480000000003E-4,3.661647222222222E-4,3.903948E-4
17572.6,3.816906E-4,4.041408111111111E-4,4.2532510000000003E-4
17942.2,3.3316590000000005E-4,3.930443090909091E-4,4.3446030000000006E-4
18308.5,3.533623E-4,3.9401411249999997E-4,4.4481420000000004E-4
18690.6,3.54541E-4,3.9457123333333337E-4,4.300034E-4
19090.1,3.6218910000000005E-4,4.048843E-4,4.5697660000000004E-4
19497.4,3.8501100000000004E-4,4.301083875000001E-4,4.587303E-4
20000.8,4.106678E-4,4.403187E-4,4.912702000000001E-4
20401.0,3.698427E-4,4.3342688888888887E-4,4.774578000000001E-4
21009.8,4.140974E-4,4.424684625000001E-4,4.949519000000001E-4
21457.7,4.4241260000000003E-4,4.6912240000000007E-4,4.872364000000001E-4
21920.8,4.3841240000000003E-4,4.952593416666666E-4,5.5225E-4
22362.9,4.359025E-4,5.755490874999999E-4,6.655808E-4
22823.7,4.3456430000000007E-4,5.160363600000001E-4,6.328862E-4
23297.9,4.592161E-4,5.00525E-4,5.668414E-4
23810.8,4.552719E-4,4.9006234E-4,5.652745000000001E-4
24344.9,4.789975E-4,5.2155875E-4,5.793053E-4
24884.8,4.667804E-4,5.247975857142858E-4,6.002914000000001E-4
25422.2,5.227128E-4,5.765057538461538E-4,6.382261E-4
25984.4,4.574886E-4,5.556539166666668E-4,5.943445000000001E-4
26516.0,5.393703000000001E-4,5.783491090909092E-4,6.201482E-4
27106.2,4.8817610000000003E-4,5.812284636363637E-4,6.646506000000001E-4
27782.0,5.11542E-4,5.944625875000001E-4,6.269601E-4
28378.7,5.539162000000001E-4,6.150744285714286E-4,6.624402000000001E-4
29031.9,5.734654E-4,6.200004333333333E-4,6.830185E-4
29950.2,6.072634000000001E-4,6.469294600000001E-4,6.648889000000001E-4
30683.2,6.040429E-4,6.535323000000002E-4,6.992630000000001E-4
31303.0,5.757738E-4,6.7915781E-4,7.848241000000001E-4
31974.0,6.081683E-4,7.199077916666668E-4,8.044503E-4
32623.6,6.166445E-4,7.368969100000001E-4,8.542315E-4
33326.5,7.51922E-4,7.934104625000001E-4,8.508225000000002E-4
34021.7,7.219829E-4,7.873060333333332E-4,8.458022000000001E-4
34710.0,7.211112E-4,7.965459E-4,8.78427E-4
35487.2,7.753815000000001E-4,8.405881181818181E-4,9.402384E-4
36220.9,7.026648E-4,8.205336916666667E-4,8.897307000000001E-4
36953.0,8.134346E-4,8.921645705882354E-4,9.844689E-4
38008.9,7.428357000000001E-4,8.625259100000001E-4,9.69094E-4
38932.5,8.233629000000001E-4,9.0212772E-4,9.653713000000001E-4
40170.9,8.745659000000001E-4,8.845618666666667E-4,8.918654E-4
41034.6,8.778443999999999E-4,9.201730333333333E-4,9.828468E-4
41978.3,8.889369000000001E-4,9.176557000000001E-4,9.463745000000001E-4
43690.0,9.290823E-4,9.9606165E-4,0.001063041
46108.9,9.791772E-4,0.0010359929,0.0010667751

